Audio-Visual Calibration with Polynomial Regression for 2-D Projection Using SVD-PHAT

This paper proposes a straightforward 2-D method to spatially calibrate the visual field of a camera with the auditory field of an array microphone by generating and overlaying an acoustic image over an optical image. Using a low-cost microphone array and an off-the-shelf camera, we show that polynomial regression can deal efficiently with non-linear camera distortion, and that a recently proposed sound source localization method for real-time processing, SVD-PHAT, can be adapted for this task.

==> distortion_barrel.csv <==
U, V
-26, -19.5000000000000
-30.3125000000000, -10.8398437500000
-34.2500000000000, -1.40625000000000
-37.8125000000000, 8.73046875000000
-41, 19.5000000000000
-43.8125000000000, 30.8320312500000
-46.2500000000000, 42.6562500000000
-48.3125000000000, 54.9023437500000
-50, 67.5000000000000
-51.3125000000000, 80.3789062500000
-52.2500000000000, 93.4687500000000
-52.8125000000000, 106.699218750000
-53, 120
-52.8125000000000, 133.300781250000
-52.2500000000000, 146.531250000000
-51.3125000000000, 159.621093750000
-50, 172.500000000000
-48.3125000000000, 185.097656250000
-46.2500000000000, 197.343750000000
-43.8125000000000, 209.167968750000
-41, 220.500000000000
-37.8125000000000, 231.269531250000
-34.2500000000000, 241.406250000000
-30.3125000000000, 250.839843750000
-26, 259.500000000000
-14.4531250000000, -22.7343750000000
-18.4062500000000, -13.8046875000000
-22.0156250000000, -4.10156250000000
-25.2812500000000, 6.30468750000000
-28.2031250000000, 17.3437500000000
-30.7812500000000, 28.9453125000000
-33.0156250000000, 41.0390625000000
-34.9062500000000, 53.5546875000000
-36.4531250000000, 66.4218750000000
-37.6562500000000, 79.5703125000000
-38.5156250000000, 92.9296875000000
-39.0312500000000, 106.429687500000
-39.2031250000000, 120
-39.0312500000000, 133.570312500000
-38.5156250000000, 147.070312500000
-37.6562500000000, 160.429687500000
-36.4531250000000, 173.578125000000
-34.9062500000000, 186.445312500000
-33.0156250000000, 198.960937500000
-30.7812500000000, 211.054687500000
-28.2031250000000, 222.656250000000
-25.2812500000000, 233.695312500000
-22.0156250000000, 244.101562500000
-18.4062500000000, 253.804687500000
-14.4531250000000, 262.734375000000
-1.87500000000000, -25.6875000000000
-5.46875000000000, -16.5117187500000
-8.75000000000000, -6.56250000000000
-11.7187500000000, 4.08984375000000
-14.3750000000000, 15.3750000000000
-16.7187500000000, 27.2226562500000
-18.7500000000000, 39.5625000000000
-20.4687500000000, 52.3242187500000
-21.8750000000000, 65.4375000000000
-22.9687500000000, 78.8320312500000
-23.7500000000000, 92.4375000000000
-24.2187500000000, 106.183593750000
-24.3750000000000, 120
-24.2187500000000, 133.816406250000
-23.7500000000000, 147.562500000000
-22.9687500000000, 161.167968750000
-21.8750000000000, 174.562500000000
-20.4687500000000, 187.675781250000
-18.7500000000000, 200.437500000000
-16.7187500000000, 212.777343750000
-14.3750000000000, 224.625000000000
-11.7187500000000, 235.910156250000
-8.75000000000000, 246.562500000000
-5.46875000000000, 256.511718750000
-1.87500000000000, 265.687500000000
11.6406250000000, -28.3593750000000
8.40625000000000, -18.9609375000000
5.45312500000000, -8.78906250000000
2.78125000000000, 2.08593750000000
0.390625000000000, 13.5937500000000
-1.71875000000000, 25.6640625000000
-3.54687500000000, 38.2265625000000
-5.09375000000000, 51.2109375000000
-6.35937500000000, 64.5468750000000
-7.34375000000000, 78.1640625000000
-8.04687500000000, 91.9921875000000
-8.46875000000000, 105.960937500000
-8.60937500000000, 120
-8.46875000000000, 134.039062500000
-8.04687500000000, 148.007812500000
-7.34375000000000, 161.835937500000
-6.35937500000000, 175.453125000000
-5.09375000000000, 188.789062500000
-3.54687500000000, 201.773437500000
-1.71875000000000, 214.335937500000
0.390625000000000, 226.406250000000
2.78125000000000, 237.914062500000
5.45312500000000, 248.789062500000
8.40625000000000, 258.960937500000
11.6406250000000, 268.359375000000
26, -30.7500000000000
23.1250000000000, -21.1523437500000
20.5000000000000, -10.7812500000000
18.1250000000000, 0.292968750000000
16, 12
14.1250000000000, 24.2695312500000
12.5000000000000, 37.0312500000000
11.1250000000000, 50.2148437500000
10, 63.7500000000000
9.12500000000000, 77.5664062500000
8.50000000000000, 91.5937500000000
8.12500000000000, 105.761718750000
8, 120
8.12500000000000, 134.238281250000
8.50000000000000, 148.406250000000
9.12500000000000, 162.433593750000
10, 176.250000000000
11.1250000000000, 189.785156250000
12.5000000000000, 202.968750000000
14.1250000000000, 215.730468750000
16, 228
18.1250000000000, 239.707031250000
20.5000000000000, 250.781250000000
23.1250000000000, 261.152343750000
26, 270.750000000000
41.1093750000000, -32.8593750000000
38.5937500000000, -23.0859375000000
36.2968750000000, -12.5390625000000
34.2187500000000, -1.28906250000000
32.3593750000000, 10.5937500000000
30.7187500000000, 23.0390625000000
29.2968750000000, 35.9765625000000
28.0937500000000, 49.3359375000000
27.1093750000000, 63.0468750000000
26.3437500000000, 77.0390625000000
25.7968750000000, 91.2421875000000
25.4687500000000, 105.585937500000
25.3593750000000, 120
25.4687500000000, 134.414062500000
25.7968750000000, 148.757812500000
26.3437500000000, 162.960937500000
27.1093750000000, 176.953125000000
28.0937500000000, 190.664062500000
29.2968750000000, 204.023437500000
30.7187500000000, 216.960937500000
32.3593750000000, 229.406250000000
34.2187500000000, 241.289062500000
36.2968750000000, 252.539062500000
38.5937500000000, 263.085937500000
41.1093750000000, 272.859375000000
56.8750000000000, -34.6875000000000
54.7187500000000, -24.7617187500000
52.7500000000000, -14.0625000000000
50.9687500000000, -2.66015625000000
49.3750000000000, 9.37500000000000
47.9687500000000, 21.9726562500000
46.7500000000000, 35.0625000000000
45.7187500000000, 48.5742187500000
44.8750000000000, 62.4375000000000
44.2187500000000, 76.5820312500000
43.7500000000000, 90.9375000000000
43.4687500000000, 105.433593750000
43.3750000000000, 120
43.4687500000000, 134.566406250000
43.7500000000000, 149.062500000000
44.2187500000000, 163.417968750000
44.8750000000000, 177.562500000000
45.7187500000000, 191.425781250000
46.7500000000000, 204.937500000000
47.9687500000000, 218.027343750000
49.3750000000000, 230.625000000000
50.9687500000000, 242.660156250000
52.7500000000000, 254.062500000000
54.7187500000000, 264.761718750000
56.8750000000000, 274.687500000000
73.2031250000000, -36.2343750000000
71.4062500000000, -26.1796875000000
69.7656250000000, -15.3515625000000
68.2812500000000, -3.82031250000000
66.9531250000000, 8.34375000000000
65.7812500000000, 21.0703125000000
64.7656250000000, 34.2890625000000
63.9062500000000, 47.9296875000000
63.2031250000000, 61.9218750000000
62.6562500000000, 76.1953125000000
62.2656250000000, 90.6796875000000
62.0312500000000, 105.304687500000
61.9531250000000, 120
62.0312500000000, 134.695312500000
62.2656250000000, 149.320312500000
62.6562500000000, 163.804687500000
63.2031250000000, 178.078125000000
63.9062500000000, 192.070312500000
64.7656250000000, 205.710937500000
65.7812500000000, 218.929687500000
66.9531250000000, 231.656250000000
68.2812500000000, 243.820312500000
69.7656250000000, 255.351562500000
71.4062500000000, 266.179687500000
73.2031250000000, 276.234375000000
90, -37.5000000000000
88.5625000000000, -27.3398437500000
87.2500000000000, -16.4062500000000
86.0625000000000, -4.76953125000000
85, 7.50000000000000
84.0625000000000, 20.3320312500000
83.2500000000000, 33.6562500000000
82.5625000000000, 47.4023437500000
82, 61.5000000000000
81.5625000000000, 75.8789062500000
81.2500000000000, 90.4687500000000
81.0625000000000, 105.199218750000
81, 120
81.0625000000000, 134.800781250000
81.2500000000000, 149.531250000000
81.5625000000000, 164.121093750000
82, 178.500000000000
82.5625000000000, 192.597656250000
83.2500000000000, 206.343750000000
84.0625000000000, 219.667968750000
85, 232.500000000000
86.0625000000000, 244.769531250000
87.2500000000000, 256.406250000000
88.5625000000000, 267.339843750000
90, 277.500000000000
107.171875000000, -38.4843750000000
106.093750000000, -28.2421875000000
105.109375000000, -17.2265625000000
104.218750000000, -5.50781250000000
103.421875000000, 6.84375000000000
102.718750000000, 19.7578125000000
102.109375000000, 33.1640625000000
101.593750000000, 46.9921875000000
101.171875000000, 61.1718750000000
100.843750000000, 75.6328125000000
100.609375000000, 90.3046875000000
100.468750000000, 105.117187500000
100.421875000000, 120
100.468750000000, 134.882812500000
100.609375000000, 149.695312500000
100.843750000000, 164.367187500000
101.171875000000, 178.828125000000
101.593750000000, 193.007812500000
102.109375000000, 206.835937500000
102.718750000000, 220.242187500000
103.421875000000, 233.156250000000
104.218750000000, 245.507812500000
105.109375000000, 257.226562500000
106.093750000000, 268.242187500000
107.171875000000, 278.484375000000
124.625000000000, -39.1875000000000
123.906250000000, -28.8867187500000
123.250000000000, -17.8125000000000
122.656250000000, -6.03515625000000
122.125000000000, 6.37500000000000
121.656250000000, 19.3476562500000
121.250000000000, 32.8125000000000
120.906250000000, 46.6992187500000
120.625000000000, 60.9375000000000
120.406250000000, 75.4570312500000
120.250000000000, 90.1875000000000
120.156250000000, 105.058593750000
120.125000000000, 120
120.156250000000, 134.941406250000
120.250000000000, 149.812500000000
120.406250000000, 164.542968750000
120.625000000000, 179.062500000000
120.906250000000, 193.300781250000
121.250000000000, 207.187500000000
121.656250000000, 220.652343750000
122.125000000000, 233.625000000000
122.656250000000, 246.035156250000
123.250000000000, 257.812500000000
123.906250000000, 268.886718750000
124.625000000000, 279.187500000000
142.265625000000, -39.6093750000000
141.906250000000, -29.2734375000000
141.578125000000, -18.1640625000000
141.281250000000, -6.35156250000000
141.015625000000, 6.09375000000000
140.781250000000, 19.1015625000000
140.578125000000, 32.6015625000000
140.406250000000, 46.5234375000000
140.265625000000, 60.7968750000000
140.156250000000, 75.3515625000000
140.078125000000, 90.1171875000000
140.031250000000, 105.023437500000
140.015625000000, 120
140.031250000000, 134.976562500000
140.078125000000, 149.882812500000
140.156250000000, 164.648437500000
140.265625000000, 179.203125000000
140.406250000000, 193.476562500000
140.578125000000, 207.398437500000
140.781250000000, 220.898437500000
141.015625000000, 233.906250000000
141.281250000000, 246.351562500000
141.578125000000, 258.164062500000
141.906250000000, 269.273437500000
142.265625000000, 279.609375000000
160, -39.7500000000000
160, -29.4023437500000
160, -18.2812500000000
160, -6.45703125000000
160, 6
160, 19.0195312500000
160, 32.5312500000000
160, 46.4648437500000
160, 60.7500000000000
160, 75.3164062500000
160, 90.0937500000000
160, 105.011718750000
160, 120
160, 134.988281250000
160, 149.906250000000
160, 164.683593750000
160, 179.250000000000
160, 193.535156250000
160, 207.468750000000
160, 220.980468750000
160, 234
160, 246.457031250000
160, 258.281250000000
160, 269.402343750000
160, 279.750000000000
177.734375000000, -39.6093750000000
178.093750000000, -29.2734375000000
178.421875000000, -18.1640625000000
178.718750000000, -6.35156250000000
178.984375000000, 6.09375000000000
179.218750000000, 19.1015625000000
179.421875000000, 32.6015625000000
179.593750000000, 46.5234375000000
179.734375000000, 60.7968750000000
179.843750000000, 75.3515625000000
179.921875000000, 90.1171875000000
179.968750000000, 105.023437500000
179.984375000000, 120
179.968750000000, 134.976562500000
179.921875000000, 149.882812500000
179.843750000000, 164.648437500000
179.734375000000, 179.203125000000
179.593750000000, 193.476562500000
179.421875000000, 207.398437500000
179.218750000000, 220.898437500000
178.984375000000, 233.906250000000
178.718750000000, 246.351562500000
178.421875000000, 258.164062500000
178.093750000000, 269.273437500000
177.734375000000, 279.609375000000
195.375000000000, -39.1875000000000
196.093750000000, -28.8867187500000
196.750000000000, -17.8125000000000
197.343750000000, -6.03515625000000
197.875000000000, 6.37500000000000
198.343750000000, 19.3476562500000
198.750000000000, 32.8125000000000
199.093750000000, 46.6992187500000
199.375000000000, 60.9375000000000
199.593750000000, 75.4570312500000
199.750000000000, 90.1875000000000
199.843750000000, 105.058593750000
199.875000000000, 120
199.843750000000, 134.941406250000
199.750000000000, 149.812500000000
199.593750000000, 164.542968750000
199.375000000000, 179.062500000000
199.093750000000, 193.300781250000
198.750000000000, 207.187500000000
198.343750000000, 220.652343750000
197.875000000000, 233.625000000000
197.343750000000, 246.035156250000
196.750000000000, 257.812500000000
196.093750000000, 268.886718750000
195.375000000000, 279.187500000000
212.828125000000, -38.4843750000000
213.906250000000, -28.2421875000000
214.890625000000, -17.2265625000000
215.781250000000, -5.50781250000000
216.578125000000, 6.84375000000000
217.281250000000, 19.7578125000000
217.890625000000, 33.1640625000000
218.406250000000, 46.9921875000000
218.828125000000, 61.1718750000000
219.156250000000, 75.6328125000000
219.390625000000, 90.3046875000000
219.531250000000, 105.117187500000
219.578125000000, 120
219.531250000000, 134.882812500000
219.390625000000, 149.695312500000
219.156250000000, 164.367187500000
218.828125000000, 178.828125000000
218.406250000000, 193.007812500000
217.890625000000, 206.835937500000
217.281250000000, 220.242187500000
216.578125000000, 233.156250000000
215.781250000000, 245.507812500000
214.890625000000, 257.226562500000
213.906250000000, 268.242187500000
212.828125000000, 278.484375000000
230, -37.5000000000000
231.437500000000, -27.3398437500000
232.750000000000, -16.4062500000000
233.937500000000, -4.76953125000000
235, 7.50000000000000
235.937500000000, 20.3320312500000
236.750000000000, 33.6562500000000
237.437500000000, 47.4023437500000
238, 61.5000000000000
238.437500000000, 75.8789062500000
238.750000000000, 90.4687500000000
238.937500000000, 105.199218750000
239, 120
238.937500000000, 134.800781250000
238.750000000000, 149.531250000000
238.437500000000, 164.121093750000
238, 178.500000000000
237.437500000000, 192.597656250000
236.750000000000, 206.343750000000
235.937500000000, 219.667968750000
235, 232.500000000000
233.937500000000, 244.769531250000
232.750000000000, 256.406250000000
231.437500000000, 267.339843750000
230, 277.500000000000
246.796875000000, -36.2343750000000
248.593750000000, -26.1796875000000
250.234375000000, -15.3515625000000
251.718750000000, -3.82031250000000
253.046875000000, 8.34375000000000
254.218750000000, 21.0703125000000
255.234375000000, 34.2890625000000
256.093750000000, 47.9296875000000
256.796875000000, 61.9218750000000
257.343750000000, 76.1953125000000
257.734375000000, 90.6796875000000
257.968750000000, 105.304687500000
258.046875000000, 120
257.968750000000, 134.695312500000
257.734375000000, 149.320312500000
257.343750000000, 163.804687500000
256.796875000000, 178.078125000000
256.093750000000, 192.070312500000
255.234375000000, 205.710937500000
254.218750000000, 218.929687500000
253.046875000000, 231.656250000000
251.718750000000, 243.820312500000
250.234375000000, 255.351562500000
248.593750000000, 266.179687500000
246.796875000000, 276.234375000000
263.125000000000, -34.6875000000000
265.281250000000, -24.7617187500000
267.250000000000, -14.0625000000000
269.031250000000, -2.66015625000000
270.625000000000, 9.37500000000000
272.031250000000, 21.9726562500000
273.250000000000, 35.0625000000000
274.281250000000, 48.5742187500000
275.125000000000, 62.4375000000000
275.781250000000, 76.5820312500000
276.250000000000, 90.9375000000000
276.531250000000, 105.433593750000
276.625000000000, 120
276.531250000000, 134.566406250000
276.250000000000, 149.062500000000
275.781250000000, 163.417968750000
275.125000000000, 177.562500000000
274.281250000000, 191.425781250000
273.250000000000, 204.937500000000
272.031250000000, 218.027343750000
270.625000000000, 230.625000000000
269.031250000000, 242.660156250000
267.250000000000, 254.062500000000
265.281250000000, 264.761718750000
263.125000000000, 274.687500000000
278.890625000000, -32.8593750000000
281.406250000000, -23.0859375000000
283.703125000000, -12.5390625000000
285.781250000000, -1.28906250000000
287.640625000000, 10.5937500000000
289.281250000000, 23.0390625000000
290.703125000000, 35.9765625000000
291.906250000000, 49.3359375000000
292.890625000000, 63.0468750000000
293.656250000000, 77.0390625000000
294.203125000000, 91.2421875000000
294.531250000000, 105.585937500000
294.640625000000, 120
294.531250000000, 134.414062500000
294.203125000000, 148.757812500000
293.656250000000, 162.960937500000
292.890625000000, 176.953125000000
291.906250000000, 190.664062500000
290.703125000000, 204.023437500000
289.281250000000, 216.960937500000
287.640625000000, 229.406250000000
285.781250000000, 241.289062500000
283.703125000000, 252.539062500000
281.406250000000, 263.085937500000
278.890625000000, 272.859375000000
294, -30.7500000000000
296.875000000000, -21.1523437500000
299.500000000000, -10.7812500000000
301.875000000000, 0.292968750000000
304, 12
305.875000000000, 24.2695312500000
307.500000000000, 37.0312500000000
308.875000000000, 50.2148437500000
310, 63.7500000000000
310.875000000000, 77.5664062500000
311.500000000000, 91.5937500000000
311.875000000000, 105.761718750000
312, 120
311.875000000000, 134.238281250000
311.500000000000, 148.406250000000
310.875000000000, 162.433593750000
310, 176.250000000000
308.875000000000, 189.785156250000
307.500000000000, 202.968750000000
305.875000000000, 215.730468750000
304, 228
301.875000000000, 239.707031250000
299.500000000000, 250.781250000000
296.875000000000, 261.152343750000
294, 270.750000000000
308.359375000000, -28.3593750000000
311.593750000000, -18.9609375000000
314.546875000000, -8.78906250000000
317.218750000000, 2.08593750000000
319.609375000000, 13.5937500000000
321.718750000000, 25.6640625000000
323.546875000000, 38.2265625000000
325.093750000000, 51.2109375000000
326.359375000000, 64.5468750000000
327.343750000000, 78.1640625000000
328.046875000000, 91.9921875000000
328.468750000000, 105.960937500000
328.609375000000, 120
328.468750000000, 134.039062500000
328.046875000000, 148.007812500000
327.343750000000, 161.835937500000
326.359375000000, 175.453125000000
325.093750000000, 188.789062500000
323.546875000000, 201.773437500000
321.718750000000, 214.335937500000
319.609375000000, 226.406250000000
317.218750000000, 237.914062500000
314.546875000000, 248.789062500000
311.593750000000, 258.960937500000
308.359375000000, 268.359375000000
321.875000000000, -25.6875000000000
325.468750000000, -16.5117187500000
328.750000000000, -6.56250000000000
331.718750000000, 4.08984375000000
334.375000000000, 15.3750000000000
336.718750000000, 27.2226562500000
338.750000000000, 39.5625000000000
340.468750000000, 52.3242187500000
341.875000000000, 65.4375000000000
342.968750000000, 78.8320312500000
343.750000000000, 92.4375000000000
344.218750000000, 106.183593750000
344.375000000000, 120
344.218750000000, 133.816406250000
343.750000000000, 147.562500000000
342.968750000000, 161.167968750000
341.875000000000, 174.562500000000
340.468750000000, 187.675781250000
338.750000000000, 200.437500000000
336.718750000000, 212.777343750000
334.375000000000, 224.625000000000
331.718750000000, 235.910156250000
328.750000000000, 246.562500000000
325.468750000000, 256.511718750000
321.875000000000, 265.687500000000
334.453125000000, -22.7343750000000
338.406250000000, -13.8046875000000
342.015625000000, -4.10156250000000
345.281250000000, 6.30468750000000
348.203125000000, 17.3437500000000
350.781250000000, 28.9453125000000
353.015625000000, 41.0390625000000
354.906250000000, 53.5546875000000
356.453125000000, 66.4218750000000
357.656250000000, 79.5703125000000
358.515625000000, 92.9296875000000
359.031250000000, 106.429687500000
359.203125000000, 120
359.031250000000, 133.570312500000
358.515625000000, 147.070312500000
357.656250000000, 160.429687500000
356.453125000000, 173.578125000000
354.906250000000, 186.445312500000
353.015625000000, 198.960937500000
350.781250000000, 211.054687500000
348.203125000000, 222.656250000000
345.281250000000, 233.695312500000
342.015625000000, 244.101562500000
338.406250000000, 253.804687500000
334.453125000000, 262.734375000000
346, -19.5000000000000
350.312500000000, -10.8398437500000
354.250000000000, -1.40625000000000
357.812500000000, 8.73046875000000
361, 19.5000000000000
363.812500000000, 30.8320312500000
366.250000000000, 42.6562500000000
368.312500000000, 54.9023437500000
370, 67.5000000000000
371.312500000000, 80.3789062500000
372.250000000000, 93.4687500000000
372.812500000000, 106.699218750000
373, 120
372.812500000000, 133.300781250000
372.250000000000, 146.531250000000
371.312500000000, 159.621093750000
370, 172.500000000000
368.312500000000, 185.097656250000
366.250000000000, 197.343750000000
363.812500000000, 209.167968750000
361, 220.500000000000
357.812500000000, 231.269531250000
354.250000000000, 241.406250000000
350.312500000000, 250.839843750000
346, 259.500000000000

==> distortion_no.csv <==
U, V
-80, -60
-80, -45
-80, -30
-80, -15
-80, 0
-80, 15
-80, 30
-80, 45
-80, 60
-80, 75
-80, 90
-80, 105
-80, 120
-80, 135
-80, 150
-80, 165
-80, 180
-80, 195
-80, 210
-80, 225
-80, 240
-80, 255
-80, 270
-80, 285
-80, 300
-60, -60
-60, -45
-60, -30
-60, -15
-60, 0
-60, 15
-60, 30
-60, 45
-60, 60
-60, 75
-60, 90
-60, 105
-60, 120
-60, 135
-60, 150
-60, 165
-60, 180
-60, 195
-60, 210
-60, 225
-60, 240
-60, 255
-60, 270
-60, 285
-60, 300
-40, -60
-40, -45
-40, -30
-40, -15
-40, 0
-40, 15
-40, 30
-40, 45
-40, 60
-40, 75
-40, 90
-40, 105
-40, 120
-40, 135
-40, 150
-40, 165
-40, 180
-40, 195
-40, 210
-40, 225
-40, 240
-40, 255
-40, 270
-40, 285
-40, 300
-20, -60
-20, -45
-20, -30
-20, -15
-20, 0
-20, 15
-20, 30
-20, 45
-20, 60
-20, 75
-20, 90
-20, 105
-20, 120
-20, 135
-20, 150
-20, 165
-20, 180
-20, 195
-20, 210
-20, 225
-20, 240
-20, 255
-20, 270
-20, 285
-20, 300
0, -60
0, -45
0, -30
0, -15
0, 0
0, 15
0, 30
0, 45
0, 60
0, 75
0, 90
0, 105
0, 120
0, 135
0, 150
0, 165
0, 180
0, 195
0, 210
0, 225
0, 240
0, 255
0, 270
0, 285
0, 300
20, -60
20, -45
20, -30
20, -15
20, 0
20, 15
20, 30
20, 45
20, 60
20, 75
20, 90
20, 105
20, 120
20, 135
20, 150
20, 165
20, 180
20, 195
20, 210
20, 225
20, 240
20, 255
20, 270
20, 285
20, 300
40, -60
40, -45
40, -30
40, -15
40, 0
40, 15
40, 30
40, 45
40, 60
40, 75
40, 90
40, 105
40, 120
40, 135
40, 150
40, 165
40, 180
40, 195
40, 210
40, 225
40, 240
40, 255
40, 270
40, 285
40, 300
60, -60
60, -45
60, -30
60, -15
60, 0
60, 15
60, 30
60, 45
60, 60
60, 75
60, 90
60, 105
60, 120
60, 135
60, 150
60, 165
60, 180
60, 195
60, 210
60, 225
60, 240
60, 255
60, 270
60, 285
60, 300
80, -60
80, -45
80, -30
80, -15
80, 0
80, 15
80, 30
80, 45
80, 60
80, 75
80, 90
80, 105
80, 120
80, 135
80, 150
80, 165
80, 180
80, 195
80, 210
80, 225
80, 240
80, 255
80, 270
80, 285
80, 300
100, -60
100, -45
100, -30
100, -15
100, 0
100, 15
100, 30
100, 45
100, 60
100, 75
100, 90
100, 105
100, 120
100, 135
100, 150
100, 165
100, 180
100, 195
100, 210
100, 225
100, 240
100, 255
100, 270
100, 285
100, 300
120, -60
120, -45
120, -30
120, -15
120, 0
120, 15
120, 30
120, 45
120, 60
120, 75
120, 90
120, 105
120, 120
120, 135
120, 150
120, 165
120, 180
120, 195
120, 210
120, 225
120, 240
120, 255
120, 270
120, 285
120, 300
140, -60
140, -45
140, -30
140, -15
140, 0
140, 15
140, 30
140, 45
140, 60
140, 75
140, 90
140, 105
140, 120
140, 135
140, 150
140, 165
140, 180
140, 195
140, 210
140, 225
140, 240
140, 255
140, 270
140, 285
140, 300
160, -60
160, -45
160, -30
160, -15
160, 0
160, 15
160, 30
160, 45
160, 60
160, 75
160, 90
160, 105
160, 120
160, 135
160, 150
160, 165
160, 180
160, 195
160, 210
160, 225
160, 240
160, 255
160, 270
160, 285
160, 300
180, -60
180, -45
180, -30
180, -15
180, 0
180, 15
180, 30
180, 45
180, 60
180, 75
180, 90
180, 105
180, 120
180, 135
180, 150
180, 165
180, 180
180, 195
180, 210
180, 225
180, 240
180, 255
180, 270
180, 285
180, 300
200, -60
200, -45
200, -30
200, -15
200, 0
200, 15
200, 30
200, 45
200, 60
200, 75
200, 90
200, 105
200, 120
200, 135
200, 150
200, 165
200, 180
200, 195
200, 210
200, 225
200, 240
200, 255
200, 270
200, 285
200, 300
220, -60
220, -45
220, -30
220, -15
220, 0
220, 15
220, 30
220, 45
220, 60
220, 75
220, 90
220, 105
220, 120
220, 135
220, 150
220, 165
220, 180
220, 195
220, 210
220, 225
220, 240
220, 255
220, 270
220, 285
220, 300
240, -60
240, -45
240, -30
240, -15
240, 0
240, 15
240, 30
240, 45
240, 60
240, 75
240, 90
240, 105
240, 120
240, 135
240, 150
240, 165
240, 180
240, 195
240, 210
240, 225
240, 240
240, 255
240, 270
240, 285
240, 300
260, -60
260, -45
260, -30
260, -15
260, 0
260, 15
260, 30
260, 45
260, 60
260, 75
260, 90
260, 105
260, 120
260, 135
260, 150
260, 165
260, 180
260, 195
260, 210
260, 225
260, 240
260, 255
260, 270
260, 285
260, 300
280, -60
280, -45
280, -30
280, -15
280, 0
280, 15
280, 30
280, 45
280, 60
280, 75
280, 90
280, 105
280, 120
280, 135
280, 150
280, 165
280, 180
280, 195
280, 210
280, 225
280, 240
280, 255
280, 270
280, 285
280, 300
300, -60
300, -45
300, -30
300, -15
300, 0
300, 15
300, 30
300, 45
300, 60
300, 75
300, 90
300, 105
300, 120
300, 135
300, 150
300, 165
300, 180
300, 195
300, 210
300, 225
300, 240
300, 255
300, 270
300, 285
300, 300
320, -60
320, -45
320, -30
320, -15
320, 0
320, 15
320, 30
320, 45
320, 60
320, 75
320, 90
320, 105
320, 120
320, 135
320, 150
320, 165
320, 180
320, 195
320, 210
320, 225
320, 240
320, 255
320, 270
320, 285
320, 300
340, -60
340, -45
340, -30
340, -15
340, 0
340, 15
340, 30
340, 45
340, 60
340, 75
340, 90
340, 105
340, 120
340, 135
340, 150
340, 165
340, 180
340, 195
340, 210
340, 225
340, 240
340, 255
340, 270
340, 285
340, 300
360, -60
360, -45
360, -30
360, -15
360, 0
360, 15
360, 30
360, 45
360, 60
360, 75
360, 90
360, 105
360, 120
360, 135
360, 150
360, 165
360, 180
360, 195
360, 210
360, 225
360, 240
360, 255
360, 270
360, 285
360, 300
380, -60
380, -45
380, -30
380, -15
380, 0
380, 15
380, 30
380, 45
380, 60
380, 75
380, 90
380, 105
380, 120
380, 135
380, 150
380, 165
380, 180
380, 195
380, 210
380, 225
380, 240
380, 255
380, 270
380, 285
380, 300
400, -60
400, -45
400, -30
400, -15
400, 0
400, 15
400, 30
400, 45
400, 60
400, 75
400, 90
400, 105
400, 120
400, 135
400, 150
400, 165
400, 180
400, 195
400, 210
400, 225
400, 240
400, 255
400, 270
400, 285
400, 300

==> distortion_pincushion.csv <==
U, V
-134.0, -100.5
-129.687500000000, -79.1601562500000
-125.750000000000, -58.5937500000000
-122.187500000000, -38.7304687500000
-119, -19.5000000000000
-116.187500000000, -0.832031250000014
-113.750000000000, 17.3437500000000
-111.687500000000, 35.0976562500000
-110, 52.5000000000000
-108.687500000000, 69.6210937500000
-107.750000000000, 86.5312500000000
-107.187500000000, 103.300781250000
-107, 120
-107.187500000000, 136.699218750000
-107.750000000000, 153.468750000000
-108.687500000000, 170.378906250000
-110, 187.500000000000
-111.687500000000, 204.902343750000
-113.750000000000, 222.656250000000
-116.187500000000, 240.832031250000
-119, 259.500000000000
-122.187500000000, 278.730468750000
-125.750000000000, 298.593750000000
-129.687500000000, 319.160156250000
-134, 340.500000000000
-105.546875000000, -97.2656250000000
-101.593750000000, -76.1953125000000
-97.9843750000000, -55.8984375000000
-94.7187500000000, -36.3046875000000
-91.7968750000000, -17.3437500000000
-89.2187500000000, 1.05468750000000
-86.9843750000000, 18.9609375000000
-85.0937500000000, 36.4453125000000
-83.5468750000000, 53.5781250000000
-82.3437500000000, 70.4296875000000
-81.4843750000000, 87.0703125000000
-80.9687500000000, 103.570312500000
-80.7968750000000, 120
-80.9687500000000, 136.429687500000
-81.4843750000000, 152.929687500000
-82.3437500000000, 169.570312500000
-83.5468750000000, 186.421875000000
-85.0937500000000, 203.554687500000
-86.9843750000000, 221.039062500000
-89.2187500000000, 238.945312500000
-91.7968750000000, 257.343750000000
-94.7187500000000, 276.304687500000
-97.9843750000000, 295.898437500000
-101.593750000000, 316.195312500000
-105.546875000000, 337.265625000000
-78.1250000000000, -94.3125000000000
-74.5312500000000, -73.4882812500000
-71.2500000000000, -53.4375000000000
-68.2812500000000, -34.0898437500000
-65.6250000000000, -15.3750000000000
-63.2812500000000, 2.77734375000000
-61.2500000000000, 20.4375000000000
-59.5312500000000, 37.6757812500000
-58.1250000000000, 54.5625000000000
-57.0312500000000, 71.1679687500000
-56.2500000000000, 87.5625000000000
-55.7812500000000, 103.816406250000
-55.6250000000000, 120
-55.7812500000000, 136.183593750000
-56.2500000000000, 152.437500000000
-57.0312500000000, 168.832031250000
-58.1250000000000, 185.437500000000
-59.5312500000000, 202.324218750000
-61.2500000000000, 219.562500000000
-63.2812500000000, 237.222656250000
-65.6250000000000, 255.375000000000
-68.2812500000000, 274.089843750000
-71.2500000000000, 293.437500000000
-74.5312500000000, 313.488281250000
-78.1250000000000, 334.312500000000
-51.6406250000000, -91.6406250000000
-48.4062500000000, -71.0390625000000
-45.4531250000000, -51.2109375000000
-42.7812500000000, -32.0859375000000
-40.3906250000000, -13.5937500000000
-38.2812500000000, 4.33593750000000
-36.4531250000000, 21.7734375000000
-34.9062500000000, 38.7890625000000
-33.6406250000000, 55.4531250000000
-32.6562500000000, 71.8359375000000
-31.9531250000000, 88.0078125000000
-31.5312500000000, 104.039062500000
-31.3906250000000, 120
-31.5312500000000, 135.960937500000
-31.9531250000000, 151.992187500000
-32.6562500000000, 168.164062500000
-33.6406250000000, 184.546875000000
-34.9062500000000, 201.210937500000
-36.4531250000000, 218.226562500000
-38.2812500000000, 235.664062500000
-40.3906250000000, 253.593750000000
-42.7812500000000, 272.085937500000
-45.4531250000000, 291.210937500000
-48.4062500000000, 311.039062500000
-51.6406250000000, 331.640625000000
-26, -89.2500000000000
-23.1250000000000, -68.8476562500000
-20.5000000000000, -49.2187500000000
-18.1250000000000, -30.2929687500000
-16, -12
-14.1250000000000, 5.73046874999999
-12.5000000000000, 22.9687500000000
-11.1250000000000, 39.7851562500000
-10, 56.2500000000000
-9.12500000000000, 72.4335937500000
-8.50000000000000, 88.4062500000000
-8.12500000000000, 104.238281250000
-8, 120
-8.12500000000000, 135.761718750000
-8.50000000000000, 151.593750000000
-9.12500000000000, 167.566406250000
-10, 183.750000000000
-11.1250000000000, 200.214843750000
-12.5000000000000, 217.031250000000
-14.1250000000000, 234.269531250000
-16, 252
-18.1250000000000, 270.292968750000
-20.5000000000000, 289.218750000000
-23.1250000000000, 308.847656250000
-26, 329.250000000000
-1.10937500000000, -87.1406250000000
1.40625000000000, -66.9140625000000
3.70312500000000, -47.4609375000000
5.78125000000000, -28.7109375000000
7.64062500000000, -10.5937500000000
9.28125000000000, 6.96093749999999
10.7031250000000, 24.0234375000000
11.9062500000000, 40.6640625000000
12.8906250000000, 56.9531250000000
13.6562500000000, 72.9609375000000
14.2031250000000, 88.7578125000000
14.5312500000000, 104.414062500000
14.6406250000000, 120
14.5312500000000, 135.585937500000
14.2031250000000, 151.242187500000
13.6562500000000, 167.039062500000
12.8906250000000, 183.046875000000
11.9062500000000, 199.335937500000
10.7031250000000, 215.976562500000
9.28125000000000, 233.039062500000
7.64062500000000, 250.593750000000
5.78125000000000, 268.710937500000
3.70312500000000, 287.460937500000
1.40625000000000, 306.914062500000
-1.10937500000000, 327.140625000000
23.1250000000000, -85.3125000000000
25.2812500000000, -65.2382812500000
27.2500000000000, -45.9375000000000
29.0312500000000, -27.3398437500000
30.6250000000000, -9.37500000000000
32.0312500000000, 8.02734375000000
33.2500000000000, 24.9375000000000
34.2812500000000, 41.4257812500000
35.1250000000000, 57.5625000000000
35.7812500000000, 73.4179687500000
36.2500000000000, 89.0625000000000
36.5312500000000, 104.566406250000
36.6250000000000, 120
36.5312500000000, 135.433593750000
36.2500000000000, 150.937500000000
35.7812500000000, 166.582031250000
35.1250000000000, 182.437500000000
34.2812500000000, 198.574218750000
33.2500000000000, 215.062500000000
32.0312500000000, 231.972656250000
30.6250000000000, 249.375000000000
29.0312500000000, 267.339843750000
27.2500000000000, 285.937500000000
25.2812500000000, 305.238281250000
23.1250000000000, 325.312500000000
46.7968750000000, -83.7656250000000
48.5937500000000, -63.8203125000000
50.2343750000000, -44.6484375000000
51.7187500000000, -26.1796875000000
53.0468750000000, -8.34375000000000
54.2187500000000, 8.92968750000000
55.2343750000000, 25.7109375000000
56.0937500000000, 42.0703125000000
56.7968750000000, 58.0781250000000
57.3437500000000, 73.8046875000000
57.7343750000000, 89.3203125000000
57.9687500000000, 104.695312500000
58.0468750000000, 120
57.9687500000000, 135.304687500000
57.7343750000000, 150.679687500000
57.3437500000000, 166.195312500000
56.7968750000000, 181.921875000000
56.0937500000000, 197.929687500000
55.2343750000000, 214.289062500000
54.2187500000000, 231.070312500000
53.0468750000000, 248.343750000000
51.7187500000000, 266.179687500000
50.2343750000000, 284.648437500000
48.5937500000000, 303.820312500000
46.7968750000000, 323.765625000000
70, -82.5000000000000
71.4375000000000, -62.6601562500000
72.7500000000000, -43.5937500000000
73.9375000000000, -25.2304687500000
75, -7.50000000000000
75.9375000000000, 9.66796875000000
76.7500000000000, 26.3437500000000
77.4375000000000, 42.5976562500000
78, 58.5000000000000
78.4375000000000, 74.1210937500000
78.7500000000000, 89.5312500000000
78.9375000000000, 104.800781250000
79, 120
78.9375000000000, 135.199218750000
78.7500000000000, 150.468750000000
78.4375000000000, 165.878906250000
78, 181.500000000000
77.4375000000000, 197.402343750000
76.7500000000000, 213.656250000000
75.9375000000000, 230.332031250000
75, 247.500000000000
73.9375000000000, 265.230468750000
72.7500000000000, 283.593750000000
71.4375000000000, 302.660156250000
70, 322.500000000000
92.8281250000000, -81.5156250000000
93.9062500000000, -61.7578125000000
94.8906250000000, -42.7734375000000
95.7812500000000, -24.4921875000000
96.5781250000000, -6.84375000000001
97.2812500000000, 10.2421875000000
97.8906250000000, 26.8359375000000
98.4062500000000, 43.0078125000000
98.8281250000000, 58.8281250000000
99.1562500000000, 74.3671875000000
99.3906250000000, 89.6953125000000
99.5312500000000, 104.882812500000
99.5781250000000, 120
99.5312500000000, 135.117187500000
99.3906250000000, 150.304687500000
99.1562500000000, 165.632812500000
98.8281250000000, 181.171875000000
98.4062500000000, 196.992187500000
97.8906250000000, 213.164062500000
97.2812500000000, 229.757812500000
96.5781250000000, 246.843750000000
95.7812500000000, 264.492187500000
94.8906250000000, 282.773437500000
93.9062500000000, 301.757812500000
92.8281250000000, 321.515625000000
115.375000000000, -80.8125000000000
116.093750000000, -61.1132812500000
116.750000000000, -42.1875000000000
117.343750000000, -23.9648437500000
117.875000000000, -6.37500000000001
118.343750000000, 10.6523437500000
118.750000000000, 27.1875000000000
119.093750000000, 43.3007812500000
119.375000000000, 59.0625000000000
119.593750000000, 74.5429687500000
119.750000000000, 89.8125000000000
119.843750000000, 104.941406250000
119.875000000000, 120
119.843750000000, 135.058593750000
119.750000000000, 150.187500000000
119.593750000000, 165.457031250000
119.375000000000, 180.937500000000
119.093750000000, 196.699218750000
118.750000000000, 212.812500000000
118.343750000000, 229.347656250000
117.875000000000, 246.375000000000
117.343750000000, 263.964843750000
116.750000000000, 282.187500000000
116.093750000000, 301.113281250000
115.375000000000, 320.812500000000
137.734375000000, -80.3906250000000
138.093750000000, -60.7265625000000
138.421875000000, -41.8359375000000
138.718750000000, -23.6484375000000
138.984375000000, -6.09375000000000
139.218750000000, 10.8984375000000
139.421875000000, 27.3984375000000
139.593750000000, 43.4765625000000
139.734375000000, 59.2031250000000
139.843750000000, 74.6484375000000
139.921875000000, 89.8828125000000
139.968750000000, 104.976562500000
139.984375000000, 120
139.968750000000, 135.023437500000
139.921875000000, 150.117187500000
139.843750000000, 165.351562500000
139.734375000000, 180.796875000000
139.593750000000, 196.523437500000
139.421875000000, 212.601562500000
139.218750000000, 229.101562500000
138.984375000000, 246.093750000000
138.718750000000, 263.648437500000
138.421875000000, 281.835937500000
138.093750000000, 300.726562500000
137.734375000000, 320.390625000000
160, -80.2500000000000
160, -60.5976562500000
160, -41.7187500000000
160, -23.5429687500000
160, -6
160, 10.9804687500000
160, 27.4687500000000
160, 43.5351562500000
160, 59.2500000000000
160, 74.6835937500000
160, 89.9062500000000
160, 104.988281250000
160, 120
160, 135.011718750000
160, 150.093750000000
160, 165.316406250000
160, 180.750000000000
160, 196.464843750000
160, 212.531250000000
160, 229.019531250000
160, 246
160, 263.542968750000
160, 281.718750000000
160, 300.597656250000
160, 320.250000000000
182.265625000000, -80.3906250000000
181.906250000000, -60.7265625000000
181.578125000000, -41.8359375000000
181.281250000000, -23.6484375000000
181.015625000000, -6.09375000000000
180.781250000000, 10.8984375000000
180.578125000000, 27.3984375000000
180.406250000000, 43.4765625000000
180.265625000000, 59.2031250000000
180.156250000000, 74.6484375000000
180.078125000000, 89.8828125000000
180.031250000000, 104.976562500000
180.015625000000, 120
180.031250000000, 135.023437500000
180.078125000000, 150.117187500000
180.156250000000, 165.351562500000
180.265625000000, 180.796875000000
180.406250000000, 196.523437500000
180.578125000000, 212.601562500000
180.781250000000, 229.101562500000
181.015625000000, 246.093750000000
181.281250000000, 263.648437500000
181.578125000000, 281.835937500000
181.906250000000, 300.726562500000
182.265625000000, 320.390625000000
204.625000000000, -80.8125000000000
203.906250000000, -61.1132812500000
203.250000000000, -42.1875000000000
202.656250000000, -23.9648437500000
202.125000000000, -6.37500000000001
201.656250000000, 10.6523437500000
201.250000000000, 27.1875000000000
200.906250000000, 43.3007812500000
200.625000000000, 59.0625000000000
200.406250000000, 74.5429687500000
200.250000000000, 89.8125000000000
200.156250000000, 104.941406250000
200.125000000000, 120
200.156250000000, 135.058593750000
200.250000000000, 150.187500000000
200.406250000000, 165.457031250000
200.625000000000, 180.937500000000
200.906250000000, 196.699218750000
201.250000000000, 212.812500000000
201.656250000000, 229.347656250000
202.125000000000, 246.375000000000
202.656250000000, 263.964843750000
203.250000000000, 282.187500000000
203.906250000000, 301.113281250000
204.625000000000, 320.812500000000
227.171875000000, -81.5156250000000
226.093750000000, -61.7578125000000
225.109375000000, -42.7734375000000
224.218750000000, -24.4921875000000
223.421875000000, -6.84375000000001
222.718750000000, 10.2421875000000
222.109375000000, 26.8359375000000
221.593750000000, 43.0078125000000
221.171875000000, 58.8281250000000
220.843750000000, 74.3671875000000
220.609375000000, 89.6953125000000
220.468750000000, 104.882812500000
220.421875000000, 120
220.468750000000, 135.117187500000
220.609375000000, 150.304687500000
220.843750000000, 165.632812500000
221.171875000000, 181.171875000000
221.593750000000, 196.992187500000
222.109375000000, 213.164062500000
222.718750000000, 229.757812500000
223.421875000000, 246.843750000000
224.218750000000, 264.492187500000
225.109375000000, 282.773437500000
226.093750000000, 301.757812500000
227.171875000000, 321.515625000000
250, -82.5000000000000
248.562500000000, -62.6601562500000
247.250000000000, -43.5937500000000
246.062500000000, -25.2304687500000
245, -7.50000000000000
244.062500000000, 9.66796875000000
243.250000000000, 26.3437500000000
242.562500000000, 42.5976562500000
242, 58.5000000000000
241.562500000000, 74.1210937500000
241.250000000000, 89.5312500000000
241.062500000000, 104.800781250000
241, 120
241.062500000000, 135.199218750000
241.250000000000, 150.468750000000
241.562500000000, 165.878906250000
242, 181.500000000000
242.562500000000, 197.402343750000
243.250000000000, 213.656250000000
244.062500000000, 230.332031250000
245, 247.500000000000
246.062500000000, 265.230468750000
247.250000000000, 283.593750000000
248.562500000000, 302.660156250000
250, 322.500000000000
273.203125000000, -83.7656250000000
271.406250000000, -63.8203125000000
269.765625000000, -44.6484375000000
268.281250000000, -26.1796875000000
266.953125000000, -8.34375000000000
265.781250000000, 8.92968750000000
264.765625000000, 25.7109375000000
263.906250000000, 42.0703125000000
263.203125000000, 58.0781250000000
262.656250000000, 73.8046875000000
262.265625000000, 89.3203125000000
262.031250000000, 104.695312500000
261.953125000000, 120
262.031250000000, 135.304687500000
262.265625000000, 150.679687500000
262.656250000000, 166.195312500000
263.203125000000, 181.921875000000
263.906250000000, 197.929687500000
264.765625000000, 214.289062500000
265.781250000000, 231.070312500000
266.953125000000, 248.343750000000
268.281250000000, 266.179687500000
269.765625000000, 284.648437500000
271.406250000000, 303.820312500000
273.203125000000, 323.765625000000
296.875000000000, -85.3125000000000
294.718750000000, -65.2382812500000
292.750000000000, -45.9375000000000
290.968750000000, -27.3398437500000
289.375000000000, -9.37500000000000
287.968750000000, 8.02734375000000
286.750000000000, 24.9375000000000
285.718750000000, 41.4257812500000
284.875000000000, 57.5625000000000
284.218750000000, 73.4179687500000
283.750000000000, 89.0625000000000
283.468750000000, 104.566406250000
283.375000000000, 120
283.468750000000, 135.433593750000
283.750000000000, 150.937500000000
284.218750000000, 166.582031250000
284.875000000000, 182.437500000000
285.718750000000, 198.574218750000
286.750000000000, 215.062500000000
287.968750000000, 231.972656250000
289.375000000000, 249.375000000000
290.968750000000, 267.339843750000
292.750000000000, 285.937500000000
294.718750000000, 305.238281250000
296.875000000000, 325.312500000000
321.109375000000, -87.1406250000000
318.593750000000, -66.9140625000000
316.296875000000, -47.4609375000000
314.218750000000, -28.7109375000000
312.359375000000, -10.5937500000000
310.718750000000, 6.96093749999999
309.296875000000, 24.0234375000000
308.093750000000, 40.6640625000000
307.109375000000, 56.9531250000000
306.343750000000, 72.9609375000000
305.796875000000, 88.7578125000000
305.468750000000, 104.414062500000
305.359375000000, 120
305.468750000000, 135.585937500000
305.796875000000, 151.242187500000
306.343750000000, 167.039062500000
307.109375000000, 183.046875000000
308.093750000000, 199.335937500000
309.296875000000, 215.976562500000
310.718750000000, 233.039062500000
312.359375000000, 250.593750000000
314.218750000000, 268.710937500000
316.296875000000, 287.460937500000
318.593750000000, 306.914062500000
321.109375000000, 327.140625000000
346, -89.2500000000000
343.125000000000, -68.8476562500000
340.500000000000, -49.2187500000000
338.125000000000, -30.2929687500000
336, -12
334.125000000000, 5.73046874999999
332.500000000000, 22.9687500000000
331.125000000000, 39.7851562500000
330, 56.2500000000000
329.125000000000, 72.4335937500000
328.500000000000, 88.4062500000000
328.125000000000, 104.238281250000
328, 120
328.125000000000, 135.761718750000
328.500000000000, 151.593750000000
329.125000000000, 167.566406250000
330, 183.750000000000
331.125000000000, 200.214843750000
332.500000000000, 217.031250000000
334.125000000000, 234.269531250000
336, 252
338.125000000000, 270.292968750000
340.500000000000, 289.218750000000
343.125000000000, 308.847656250000
346, 329.250000000000
371.640625000000, -91.6406250000000
368.406250000000, -71.0390625000000
365.453125000000, -51.2109375000000
362.781250000000, -32.0859375000000
360.390625000000, -13.5937500000000
358.281250000000, 4.33593750000000
356.453125000000, 21.7734375000000
354.906250000000, 38.7890625000000
353.640625000000, 55.4531250000000
352.656250000000, 71.8359375000000
351.953125000000, 88.0078125000000
351.531250000000, 104.039062500000
351.390625000000, 120
351.531250000000, 135.960937500000
351.953125000000, 151.992187500000
352.656250000000, 168.164062500000
353.640625000000, 184.546875000000
354.906250000000, 201.210937500000
356.453125000000, 218.226562500000
358.281250000000, 235.664062500000
360.390625000000, 253.593750000000
362.781250000000, 272.085937500000
365.453125000000, 291.210937500000
368.406250000000, 311.039062500000
371.640625000000, 331.640625000000
398.125000000000, -94.3125000000000
394.531250000000, -73.4882812500000
391.250000000000, -53.4375000000000
388.281250000000, -34.0898437500000
385.625000000000, -15.3750000000000
383.281250000000, 2.77734375000000
381.250000000000, 20.4375000000000
379.531250000000, 37.6757812500000
378.125000000000, 54.5625000000000
377.031250000000, 71.1679687500000
376.250000000000, 87.5625000000000
375.781250000000, 103.816406250000
375.625000000000, 120
375.781250000000, 136.183593750000
376.250000000000, 152.437500000000
377.031250000000, 168.832031250000
378.125000000000, 185.437500000000
379.531250000000, 202.324218750000
381.250000000000, 219.562500000000
383.281250000000, 237.222656250000
385.625000000000, 255.375000000000
388.281250000000, 274.089843750000
391.250000000000, 293.437500000000
394.531250000000, 313.488281250000
398.125000000000, 334.312500000000
425.546875000000, -97.2656250000000
421.593750000000, -76.1953125000000
417.984375000000, -55.8984375000000
414.718750000000, -36.3046875000000
411.796875000000, -17.3437500000000
409.218750000000, 1.05468750000000
406.984375000000, 18.9609375000000
405.093750000000, 36.4453125000000
403.546875000000, 53.5781250000000
402.343750000000, 70.4296875000000
401.484375000000, 87.0703125000000
400.968750000000, 103.570312500000
400.796875000000, 120
400.968750000000, 136.429687500000
401.484375000000, 152.929687500000
402.343750000000, 169.570312500000
403.546875000000, 186.421875000000
405.093750000000, 203.554687500000
406.984375000000, 221.039062500000
409.218750000000, 238.945312500000
411.796875000000, 257.343750000000
414.718750000000, 276.304687500000
417.984375000000, 295.898437500000
421.593750000000, 316.195312500000
425.546875000000, 337.265625000000
454, -100.500000000000
449.687500000000, -79.1601562500000
445.750000000000, -58.5937500000000
442.187500000000, -38.7304687500000
439, -19.5000000000000
436.187500000000, -0.832031250000014
433.750000000000, 17.3437500000000
431.687500000000, 35.0976562500000
430, 52.5000000000000
428.687500000000, 69.6210937500000
427.750000000000, 86.5312500000000
427.187500000000, 103.300781250000
427, 120
427.187500000000, 136.699218750000
427.750000000000, 153.468750000000
428.687500000000, 170.378906250000
430, 187.500000000000
431.687500000000, 204.902343750000
433.750000000000, 222.656250000000
436.187500000000, 240.832031250000
439, 259.500000000000
442.187500000000, 278.730468750000
445.750000000000, 298.593750000000
449.687500000000, 319.160156250000
454, 340.500000000000

==> rmse.csv <==
k, L1, L2, L3, L4
-0.05, 0.1050, 0.0652, 0.0064, 0.0050
-0.04, 0.0768, 0.0483, 0.0043, 0.0051
-0.03, 0.0519, 0.0327, 0.0036, 0.0041
-0.02, 0.0323, 0.0206, 0.0039, 0.0050
-0.01, 0.0145, 0.0092, 0.0035, 0.0037
+0.00, 0.0040, 0.0042, 0.0047, 0.0046
+0.01, 0.0137, 0.0093, 0.0037, 0.0043
+0.02, 0.0257, 0.0170, 0.0034, 0.0044
+0.03, 0.0367, 0.0239, 0.0029, 0.0039
+0.04, 0.0460, 0.0301, 0.0021, 0.0030
+0.05, 0.0548, 0.0357, 0.0031, 0.0049

==> targets.csv <==
U, V
10, 10
10, 65
10, 120
10, 175
10, 230
85, 10
85, 65
85, 120
85, 175
85, 230
160, 10
160, 65
160, 120
160, 175
160, 230
235, 10
235, 65
235, 120
235, 175
235, 230
310, 10
310, 65
310, 120
310, 175
310, 230
